Random Features Model with General Convex Regularization: A Fine Grained Analysis with Precise Asymptotic Learning Curves

We compute precise asymptotic expressions for the learning curves of least squares random feature (RF) models with either a separable strongly convex regularization or the $\ell_1$ regularization. We propose a novel multi-level application of the convex Gaussian min max theorem (CGMT) to overcome the traditional difficulty of finding computable expressions for random features models with correlated data. Our result takes the form of a computable 4-dimensional scalar optimization. In contrast to previous results, our approach does not require solving an often intractable proximal operator, which scales with the number of model parameters. Furthermore, we extend the universality results for the training and generalization errors for RF models to $\ell_1$ regularization. In particular, we demonstrate that under mild conditions, random feature models with elastic net or $\ell_1$ regularization are asymptotically equivalent to a surrogate Gaussian model with the same first and second moments. We numerically demonstrate the predictive capacity of our results, and show experimentally that the predicted test error is accurate even in the non-asymptotic regime.

==> Data/dataExp1.dat <==
gamma train0 gap0 train1e-1 gap1e-1 train1e-2 gap1e-2 train1e-3 gap1e-3 train1e-4 gap1e-4 train1e-5 gap1e-5 
0.4 0.03108006979210987 0.08197460997406589 0.053999750398085064 0.07098108590418373 0.03405475320078115 0.07772953528195602 0.03141473506523522 0.08170439917004653 0.030909068665005274 0.08215498833845164 0.030918962378715796 0.08248894301197318 
0.42244897959183675 0.02928207125444509 0.08691813440384419 0.053213627324773534 0.07112399882344142 0.03290971630076249 0.07979546125478709 0.030767298038430223 0.08530521974073672 0.029607542099798816 0.08709913292777173 0.029669716315030924 0.08618693539897376 
0.4448979591836735 0.02824413087875592 0.08948618690196261 0.05228436229108325 0.07229822323811823 0.03259241447930768 0.08168396802080803 0.029103773854217144 0.08750875112828208 0.028838054328271964 0.08831659637151668 0.028677852537612934 0.08741257570545377 
0.46734693877551026 0.02812787264584452 0.09287180542002613 0.05134252620603526 0.07340389034387759 0.030243057284832432 0.08569659145971051 0.0281625902842245 0.09180616323322947 0.02712539622754331 0.09425951221098726 0.026953887974895986 0.0931372860332927 
0.489795918367347 0.025757169231986864 0.0975304226147213 0.05105296934346994 0.07454555434855704 0.030579443720082214 0.08725145416570687 0.026179251028615465 0.09606941377774762 0.02655620572454485 0.09673545307968515 0.026583311305912828 0.09662526022269717 
0.5122448979591837 0.025216025379422614 0.10089873611095078 0.04978024659131988 0.07515619387115643 0.029129439249807442 0.08941183061925244 0.025710557646883066 0.09812483215471346 0.02561377381710278 0.10121175267776929 0.025738421507664214 0.10001308676197664 
0.5346938775510204 0.02415731075190356 0.10520970167140309 0.04874601229960738 0.075983915639153 0.028128320992326785 0.09238784601459565 0.024412329892535757 0.10308445046020022 0.02426606564285979 0.10521893790836566 0.024165504423151355 0.10412709456929427 
0.5571428571428572 0.023026824241587304 0.11023497482568677 0.04887337349762559 0.0764325532402486 0.027384360577140984 0.0954731097972213 0.023731200815375074 0.10809791704059661 0.022710738099344444 0.11139908107653372 0.022878384519130764 0.11192432095455448 
0.5795918367346939 0.02227774940758197 0.11722640576263324 0.047613765380605015 0.07784872487900833 0.02642843924852719 0.09647368062883802 0.02209460028020973 0.11475614222800731 0.022099955653662576 0.11607771477206803 0.021988750568919926 0.11620143992123562 
0.6020408163265306 0.020851448397754182 0.12177375702903878 0.046724884893536156 0.07776631204884257 0.025687653671991446 0.10008676741711738 0.021279206012183707 0.11955940530473401 0.021049146743105665 0.12358351498389625 0.020857815538589834 0.12186319137753591 
0.6244897959183674 0.020200772452210806 0.13040736399919284 0.046959631174882756 0.07852517679399094 0.025020540428216633 0.10299925179041022 0.02036852579209047 0.1263923856176829 0.01926677366514149 0.13126078169612662 0.019722946390014113 0.13134114145885248 
0.6469387755102041 0.01882780690807103 0.13963172677575447 0.04554627698205347 0.07908437400600338 0.023343363228041973 0.1045749168442857 0.01932042149344672 0.12971693951448743 0.018227474879806155 0.13905181519826973 0.018270641765729848 0.13733277872868743 
0.6693877551020408 0.017238425109852094 0.14838496799519962 0.045261808872388676 0.08041542318327104 0.023616710715813394 0.10702660635707668 0.018160462271021402 0.14043396341218808 0.018023960007509124 0.14219295923429384 0.017752660986105485 0.14530009752575723 
0.6918367346938776 0.015948673992292627 0.15417286346748957 0.04474033977278056 0.08094177310759633 0.023097700514621382 0.11259574985929843 0.017761405095450274 0.14549972989512372 0.01682969132420621 0.1556642270770954 0.01656725294511237 0.1536129421705734 
0.7142857142857144 0.015125178621729813 0.1664367773560607 0.044067467251087705 0.08189831774095718 0.021655179440537308 0.11204694166707087 0.015923223522869605 0.15210779903242824 0.015535036936671616 0.16453596131108805 0.015355379383290988 0.16710692825714615 
0.7367346938775511 0.014241099368671661 0.17718054541921685 0.04344449479073116 0.08262600386886337 0.02097513939578152 0.11636681337894919 0.0153076027268074 0.16195001412324916 0.014086520180234485 0.17518168826116146 0.014373140912937994 0.17673733711125358 
0.7591836734693878 0.013383027080449268 0.19075229656993875 0.04292739425287878 0.08224959312813425 0.02021624659744647 0.11692398895055364 0.014339896138456654 0.17226190951647088 0.013152941732678622 0.19214823711914872 0.01287156246082684 0.19268709138305798 
0.7816326530612245 0.012472000990352186 0.2121618746908213 0.04179969586415669 0.08374570315693278 0.019746050111110143 0.12168910992393123 0.01369385603564754 0.17709706728500368 0.012511981835785842 0.20571988195748556 0.012598327928675346 0.21444430911378187 
0.8040816326530613 0.01137075176965654 0.22672848333620657 0.041596735432722624 0.0838970348679464 0.01913368068478575 0.12421353581103384 0.01266407783704107 0.19962751146006077 0.0110470499329182 0.23407194027691744 0.01093222554806926 0.2260772195280391 
0.8265306122448981 0.010184620145036396 0.25002714163535983 0.04101490116171844 0.08514424629460322 0.018318596380074614 0.12557358810785957 0.011179277811931464 0.2089661282001494 0.01019932951151636 0.2411796248781111 0.009994438447166631 0.2529122830036748 
0.8489795918367348 0.009095147542333992 0.2823119620853709 0.040652329232565565 0.08561472893855963 0.01769148434218334 0.12703605121393324 0.010469509251346366 0.22314406838725145 0.009638924086777157 0.2710456774062107 0.008915068881644785 0.2936962597576422 
0.8714285714285714 0.008207561485203959 0.3086117957193793 0.04039318293665659 0.08595405615888323 0.016606115901431143 0.12949932804377648 0.009724427097104232 0.22802233696852778 0.008006742980584307 0.27769343374178806 0.008070009557683708 0.3254498661015371 
0.8938775510204082 0.0072732970513247645 0.35492538695805875 0.039652346371243825 0.08672684357530133 0.016463286941914932 0.13543409242689952 0.009052589824790602 0.24238632870060173 0.007533992621671036 0.3316113858868227 0.007272986455104328 0.3483243729945403 
0.916326530612245 0.006371158941980818 0.41378284962128986 0.03970608313284743 0.08629233060769374 0.01595673779451425 0.13325757411726494 0.00808621037392964 0.2615788728851347 0.006898064222507992 0.3929180333658015 0.005997303801785188 0.38193305143133377 
0.9387755102040817 0.005393102073945586 0.4644621086772522 0.03889849158259833 0.08787059471603247 0.014783058020868907 0.1364034793923792 0.007756215974868368 0.27092701404528713 0.005641509697457815 0.39910197392511376 0.005396246844139568 0.4499846549518044 
0.9612244897959185 0.004725349215199376 0.5226113150960825 0.03803734134548777 0.08905458847844837 0.014750853146658612 0.1383305885101467 0.007026656518243562 0.280241789469631 0.005126360621056962 0.4844078492950764 0.0047816511756879725 0.4846499147447625 
0.9836734693877551 0.0041022076170231505 0.5718432363226671 0.03773162191938049 0.08946071681407922 0.014124628690560935 0.13918552197279296 0.006485265242783489 0.29079891815833503 0.004337560521390144 0.4848580543108483 0.004092866494477627 0.5619692460440947 
1.006122448979592 0.00345950755385986 0.6012338875647795 0.037465966967378785 0.08999811567069722 0.013206629662288602 0.14093859814826504 0.005883726646937484 0.2907606901520036 0.0038379339999718505 0.5009294899181254 0.0035523607768006577 0.5957894837391197 
1.0285714285714287 0.002973542109899802 0.5883217234923637 0.03690255379132626 0.08889230686417081 0.013430566352370051 0.1413746405511932 0.005521250217132085 0.2859303712370412 0.0032342578995442008 0.4597330160632147 0.0029357933776104845 0.5614224217570839 
1.0510204081632653 0.0027302243915231263 0.577103997574721 0.03590176311217605 0.09045891881903462 0.012993598829693954 0.1439695182722346 0.0050627124243216495 0.2878877102599755 0.0030018293766614283 0.4770094321821372 0.00266142564716176 0.5428376305746996 
1.073469387755102 0.0023417169387223253 0.5113517966804444 0.036053711685370464 0.09128039619775608 0.012674551617518221 0.1422496117877049 0.004608363770486164 0.2866716979310512 0.0027030686560036705 0.45692095752845824 0.0024156945244219615 0.5037645764289398 
1.0959183673469388 0.002128463963549326 0.46262501064130424 0.035709890922046274 0.09086687497661047 0.012184649279315072 0.14367078138598116 0.004342880180146047 0.27448358176864057 0.0024501887727410355 0.423383791642415 0.002117171238357877 0.4375614333461085 
1.1183673469387756 0.002008813659439403 0.4553595359586756 0.03524699488798916 0.09211804318267318 0.011975629272600903 0.14870791809633402 0.004005778277068556 0.2754049834909642 0.0022972950413694734 0.4132872582312555 0.001949523232082093 0.41531759238520566 
1.1408163265306124 0.0018861265351801878 0.4226083628881125 0.034577683028322356 0.09204643274003242 0.011637983587088351 0.14839100845818468 0.003843002791209854 0.2795370867124101 0.002071196789064753 0.36222235775382017 0.00187829673004636 0.3940661874267453 
1.1632653061224492 0.001729994336340615 0.38420010654039594 0.03474422532652597 0.0932902144451328 0.0110769230770068 0.15196682520255486 0.0036930639524716392 0.27341440150266366 0.0020688111057475854 0.37592911948612545 0.001760619725146125 0.3773193862239287 
1.185714285714286 0.00165734522663681 0.3623477787914402 0.03381453013775233 0.09384514763856776 0.011333156650791163 0.14992423753766643 0.00348443333766959 0.26216849494693945 0.0018484892801829591 0.3388447400526605 0.0016680045310606556 0.3590662832375567 
1.2081632653061225 0.0015513032958313904 0.34499644441586264 0.0333396994682059 0.09389158493340853 0.010598961332232018 0.1509702482244667 0.003275618573471827 0.2576803853463325 0.001747880545256966 0.3214779947138719 0.0015811888824667098 0.34244309830616004 
1.2306122448979593 0.0014900374753658596 0.33495207795090465 0.03343749485081762 0.09405344669125626 0.010201285192736786 0.14966029487080948 0.0031592371112911296 0.2588299604033455 0.0016901195341449888 0.31596048886349415 0.0014965682438095706 0.32667492704712536 
1.253061224489796 0.0014365596833821551 0.31977459806415676 0.0330341010287038 0.09424295639165338 0.009957561238622509 0.14831668108933088 0.002931774157805002 0.24836075440731367 0.0015794366983478353 0.29396819481301084 0.0014208055690996745 0.3134060042977327 
1.2755102040816326 0.0013776457178250941 0.31148126993512465 0.03225762563236356 0.09506594985078558 0.009479238530844048 0.15182872291426713 0.002821458010281691 0.2419402712242413 0.0015216933054001546 0.29750347876514777 0.0014167532122655135 0.31497026770506187 
1.2979591836734694 0.0013206844394894552 0.30557980924373607 0.0322536292774778 0.09644139056178481 0.00913543937928985 0.1483956051128693 0.0028211576952714163 0.2457527013710058 0.0015039334026439915 0.2841870719356056 0.0013519792323158392 0.305877310590563 
1.3204081632653062 0.0012813708548072322 0.29096249164702465 0.03164747215792622 0.09707693768422303 0.00898269876184419 0.1499142132525803 0.002608709639824045 0.23299744169735204 0.0014057499765571082 0.2706378408951628 0.0012804276439344472 0.2896339010795036 
1.342857142857143 0.0012148504834605064 0.27837035782502234 0.03147098615903816 0.096348080042367 0.009114793589802292 0.14856675825627014 0.0024936870665176218 0.22999116214143156 0.0013652655907773284 0.2726286679185323 0.0012597678839201606 0.2839507494898102 
1.3653061224489798 0.001202269051112252 0.28181136932622614 0.03095912759965477 0.09590981739106662 0.008927573942744387 0.14958088803676944 0.0024517728358466138 0.228190351464697 0.0013658648364254249 0.26895332320618764 0.0012365206757427014 0.28037294730753215 
1.3877551020408165 0.0011583075729933497 0.26850833599475016 0.030694430315439152 0.0981494654981754 0.008898360287204211 0.15080261495819725 0.002439044787026673 0.22849738626573668 0.0013007239226134934 0.2612127196010917 0.0011967544050571024 0.2857051429227085 
1.4102040816326533 0.0011162344280011428 0.2610773276957246 0.031126408207885602 0.09763294871334406 0.008414771794386695 0.15118423489680324 0.002237502801197508 0.22004562552111548 0.0012579041689796248 0.2516693353063738 0.0011355619856010125 0.2642065801124185 
1.43265306122449 0.0010965321585865234 0.2664008517114733 0.030357482782258773 0.09797706122953494 0.008065807869691558 0.1502475092995292 0.002136937386548239 0.2097244353409127 0.001230112321612908 0.24845628367608147 0.0011066624664775163 0.2588261428068988 
1.4551020408163264 0.001060562857233176 0.2516670131037859 0.02949909834205112 0.09695585336767518 0.00802548693470856 0.1571583884045 0.0021125414763719036 0.21344498733978756 0.0011820816307266634 0.24538689098124083 0.0010670782427842159 0.2489322759664178 
1.4775510204081632 0.001033302164981118 0.25340938003374464 0.029805594443663822 0.09702110533963718 0.008056266901479718 0.1535176051139456 0.0020742175391617007 0.20868955042676277 0.0011623208244599332 0.24671067550229914 0.0010441658062024354 0.24414973860077935 
1.5 0.0010054388109896689 0.2468421644487188 0.029499182560371418 0.0996094233490364 0.007862447731671168 0.1520180297190364 0.0020538178438490855 0.21117118974081417 0.0011534588848203927 0.24524810537984829 0.0010260978225958169 0.24631028073901387 


==> Data/dataExp2.dat <==
lam train0.3 gap0.3 train0.6 gap0.6 train0.9 gap0.9 train1.2 gap1.2 train1.5 gap1.5 
0.000868511373751352 0.03824980367219423 0.06891435965264292 0.020960166989821928 0.12057131728336304 0.00843891786261286 0.2531820120084528 0.0031949905668425564 0.26308527744817956 0.001873904646736022 0.21018645013702597 
0.0012648552168552957 0.03978457717775225 0.06844769566022715 0.02124102797156502 0.11656155813349814 0.00924003726742899 0.24844077365392625 0.00357726338084843 0.2537163057619386 0.0022916282987554596 0.2116872419576734 
0.0018420699693267144 0.03915265142729227 0.06746685165000031 0.022436041844221412 0.11859944380651781 0.009972334875051857 0.22540666171010487 0.004345513762653646 0.24003742813359308 0.0027197366390048646 0.19840687721885336 
0.0026826957952797246 0.04015009477106137 0.06847548565082189 0.0231328019749979 0.11600393465682801 0.011308996526462533 0.21844069063964655 0.005576099512227256 0.23342431916314124 0.003540633108410235 0.19945386058174389 
0.003906939937054613 0.0404499549661201 0.06794805848098254 0.024208734920617536 0.11015023631506535 0.012687360357997121 0.19734810365608335 0.0065527611180970155 0.21290263054783734 0.004796401143699106 0.20773877800110568 
0.005689866029018293 0.04228194348943667 0.06828678052280626 0.025480217384015458 0.10822460383614496 0.014175630143549427 0.18178704450576197 0.008592746141667986 0.20132964251061902 0.006328813137043268 0.19631140279070936 
0.008286427728546842 0.04280314247278317 0.06788849185409974 0.027385698847137447 0.10495667510731974 0.016755005270407398 0.15803431684981012 0.010738899596861074 0.18648272015995107 0.008533742817319714 0.18769188397399209 
0.012067926406393288 0.04394370221544355 0.06611330876304694 0.029680311824440232 0.10034164432259145 0.01971597812901981 0.14082653974862092 0.014208929290599017 0.16899983628506837 0.010809839746335266 0.1702962808570606 
0.017575106248547894 0.048257562424979895 0.06672461737974203 0.03397867331801428 0.0967748048322938 0.024241450038233955 0.1285444074541392 0.018132932216249877 0.14560177334161667 0.014583196873675706 0.154927417811826 
0.025595479226995333 0.051833076711818346 0.06591290950811789 0.03872827246617459 0.09373237354583572 0.02920407266070003 0.11543299322650727 0.023416832762436345 0.13153587145844672 0.01944928219208084 0.14336256363652064 
0.03727593720314938 0.05858909153197811 0.06559652861804036 0.04477479430926608 0.08947984477469648 0.03568533220382434 0.10634228725731296 0.029596632318285788 0.11920603544371185 0.025190544183634304 0.12979273979603317 
0.054286754393238594 0.06577354182922665 0.06717841799046004 0.05352834628314797 0.08433617351465399 0.04506782147708855 0.10017203178912111 0.03797138768478967 0.11330995621115032 0.03282417228552093 0.12076868707818285 
0.07906043210907686 0.07603001633382413 0.06950260551471604 0.06291614706719842 0.08493654724958004 0.055199108499226754 0.09602477045004658 0.04754313041831569 0.10468985830993571 0.042009173523333575 0.11162154297432116 
0.11513953993264457 0.08836895257356771 0.07526575780097476 0.07525798599226816 0.08730664097729848 0.06663241829643347 0.09449970938336644 0.05890141626251373 0.1007668012202573 0.05321197048304853 0.10674782504647279 
0.16768329368110066 0.10401661017820371 0.08428638493496905 0.0901097497827097 0.09246444615830592 0.0792582987289446 0.09801816935077187 0.07417497363085013 0.10008945030454522 0.06667660717554182 0.10571401734121934 
0.244205309454865 0.1188841186256251 0.09811110002721754 0.10697857981979964 0.10123949847463232 0.09479204162088486 0.1019624759244454 0.08830190429040155 0.10374046329896917 0.08259082101642554 0.10610319848575989 
0.35564803062231287 0.13404487540559853 0.11510755578184792 0.12308550628013774 0.11005213523485444 0.1134725525018705 0.11011174537605192 0.10533637133308253 0.11073534619163397 0.10081239397011262 0.10980257264791686 
0.5179474679231202 0.1417727589377314 0.13353803968092098 0.13617015083289474 0.12591924341124264 0.13072055056835505 0.12006492578120079 0.1235848063146782 0.1162795947932654 0.1172399702154368 0.11505069652777039 
0.7543120063354607 0.14459558705917555 0.14411948089576002 0.14563653674571228 0.1400924443592098 0.14083032980326343 0.1334047104766119 0.13515194503873731 0.12875141545123697 0.13324116863375288 0.12591839434086072 
1.0985411419875573 0.14850820611786145 0.1476815281953367 0.14945586771316743 0.1467684176389901 0.14762170306638406 0.14299057557084333 0.1439675346239773 0.13898237531728513 0.14048833567641886 0.13740957360130263 
1.5998587196060574 0.14816718597546483 0.14802487815744028 0.1479291847483231 0.1470082067837436 0.14659643031346764 0.14972790444721823 0.15271450711464402 0.14748151965272296 0.1509063537741908 0.1481832467043586 
2.329951810515367 0.14818195339243595 0.14873796805979145 0.14724808847027976 0.14829987643121156 0.15018625417268483 0.14890629178765427 0.1462656357080099 0.1485166256995274 0.14798892797561208 0.14754047443316284 
3.393221771895323 0.14976442132229978 0.14767745960705936 0.15132044171486642 0.1489687367249183 0.14389586504001756 0.14743832537896162 0.150352223658786 0.14660021306036342 0.14764258374622236 0.1506557585131358 
4.941713361323828 0.14893610699829168 0.1481776990583562 0.14966027388662456 0.14872449725529524 0.15303755907631417 0.14976881750135657 0.1457288433435215 0.14859311413416568 0.1444944691504528 0.14638329704464834 
7.196856730011514 0.15045438813911663 0.14737088786736754 0.14451532367126324 0.1464947505402857 0.1447800487272278 0.14482206918069598 0.14781096166421648 0.1456320922933241 0.14930368441829428 0.14970029216181302 
10.481131341546853 0.14696099740073462 0.14847962636601245 0.14782474262001943 0.1484013135865744 0.14528599884455803 0.1461082688703401 0.14586761513636687 0.14998789227542614 0.1463432056937482 0.14968756523159604 
15.264179671752302 0.14864622346348963 0.14878655378554043 0.1467309417457156 0.1472161084753812 0.14889930820525538 0.14900180756844467 0.14768311527608607 0.14650816072539893 0.14767634447117325 0.14637729738517286 
22.22996482526191 0.14971757056103788 0.14700490700170327 0.15010397877578596 0.14863724953687485 0.1523711197226657 0.1492521646837899 0.14988969365187804 0.1500096063081097 0.14799957549683115 0.14759158208087803 
32.3745754281764 0.14673059163249572 0.1470359894667716 0.1471847524591533 0.14862454133404174 0.1463249376916068 0.14787821514788457 0.14841264580955346 0.1491935436982969 0.1506783784532964 0.14768244318714102 
47.1486636345739 0.14904757958793988 0.14871028845756845 0.1490851121715967 0.1469512144814241 0.14597338528159043 0.14732109792592224 0.14852898445581253 0.1488984346693659 0.14795548447947202 0.15057669844412994 
68.66488450042998 0.14942477582747207 0.150102345260635 0.15060692575342932 0.1502050973488739 0.14656906442839593 0.14806081828802056 0.15052721048953527 0.1513052865622684 0.14785551695913493 0.14806726927670227 
100.0 0.1461621867496063 0.14699081624682359 0.1496169843715555 0.14906753824155197 0.14710742112972883 0.14545872756005415 0.14822045906439918 0.1487412364096561 0.15067146442999702 0.14894712717305258 


==> Data/dataExp3.dat <==
lam sm0.3 sn0.3 sm0.6 sn0.6 sm0.9 sn0.9 sm1.2 sn1.2 sm1.5 sn1.5 
1e-06 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
1.4563484775012444e-06 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
2.1209508879201924e-06 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
3.0888435964774785e-06 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
4.498432668969444e-06 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
6.5512855685955095e-06 0.9998198198198198 0.30027056277056274 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
9.540954763499944e-06 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
1.3894954943731361e-05 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
2.0235896477251556e-05 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
2.94705170255181e-05 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 1.0 1.5 
4.291934260128778e-05 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 0.9999305555555555 1.4998958333333334 
6.250551925273976e-05 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 0.9998611111111111 1.4997916666666669 
9.102981779915228e-05 1.0 0.30032467532467527 0.9998333333333334 0.5998999999999998 0.9998680738786281 0.8979857819905209 1.0 1.20054945054945 0.9997222222222221 1.4995833333333335 
0.00013257113655901082 1.0 0.30032467532467527 1.0 0.5999999999999999 1.0 0.8981042654028432 1.0 1.20054945054945 0.9984722222222221 1.4977083333333332 
0.00019306977288832496 0.9998198198198198 0.30027056277056274 1.0 0.5999999999999999 1.0 0.8981042654028432 0.9997711670480548 1.2002747252747248 0.9972916666666666 1.4959375 
0.0002811768697974228 0.9998198198198198 0.30027056277056274 1.0 0.5999999999999999 0.9998680738786281 0.8979857819905209 0.9997711670480548 1.2002747252747248 0.9969444444444444 1.4954166666666666 
0.0004094915062380423 0.9998198198198198 0.30027056277056274 0.9995 0.5996999999999998 0.9998680738786281 0.8979857819905209 0.9995423340961098 1.1999999999999995 0.9985416666666665 1.4978124999999998 
0.0005963623316594642 0.9998198198198198 0.3002705627705627 0.9988333333333334 0.5992999999999998 0.9998680738786281 0.8979857819905209 0.9996567505720824 1.2001373626373621 0.9978472222222222 1.4967708333333332 
0.000868511373751352 0.9965765765765766 0.2992965367965367 0.9971666666666665 0.5982999999999999 0.9998680738786281 0.8979857819905209 0.9998855835240275 1.2004120879120874 0.996180555555555 1.4942708333333337 
0.0012648552168552957 0.9962162162162164 0.2991883116883117 0.9978333333333331 0.5986999999999999 0.9985488126649076 0.8968009478672985 0.9987414187643019 1.199038461538461 0.9943055555555554 1.4914583333333336 
0.0018420699693267144 0.9931531531531533 0.29826839826839824 0.9918333333333333 0.5950999999999999 0.9977572559366752 0.8960900473933648 0.994050343249428 1.1934065934065932 0.967986111111111 1.4519791666666666 
0.0026826957952797246 0.9893693693693698 0.29713203463203464 0.9856666666666666 0.5913999999999999 0.9918205804749339 0.8907582938388627 0.9852402745995423 1.1828296703296703 0.9454166666666666 1.4181249999999999 
0.003906939937054613 0.9852252252252252 0.2958874458874459 0.9771666666666665 0.5863 0.9827176781002637 0.8825829383886257 0.9635011441647597 1.1567307692307693 0.9211805555555553 1.3817708333333338 
0.005689866029018293 0.9733333333333335 0.2923160173160173 0.9593333333333331 0.5756 0.958707124010554 0.8610189573459716 0.9275743707093822 1.1135989010989011 0.8588888888888888 1.2883333333333333 
0.008286427728546842 0.9600000000000001 0.28831168831168824 0.9433333333333331 0.5660000000000001 0.932849604221636 0.8377962085308057 0.8662471395881006 1.039972527472527 0.7865277777777779 1.179791666666667 
0.012067926406393288 0.9376576576576576 0.2816017316017316 0.9210000000000003 0.5526 0.895514511873351 0.8042654028436018 0.8089244851258581 0.9711538461538461 0.753888888888889 1.1308333333333336 
0.017575106248547894 0.913873873873874 0.2744588744588744 0.883 0.5298 0.8234828496042216 0.7395734597156398 0.7408466819221968 0.889423076923077 0.6977083333333334 1.0465625000000003 
0.025595479226995333 0.8781981981981982 0.2637445887445888 0.8305000000000001 0.49830000000000013 0.7569920844327178 0.6798578199052131 0.6621281464530893 0.7949175824175825 0.6715277777777778 1.0072916666666667 
0.03727593720314938 0.8210810810810812 0.2465909090909091 0.7788333333333333 0.4673 0.687598944591029 0.6175355450236967 0.6062929061784899 0.7278846153846154 0.5664583333333333 0.8496874999999999 
0.054286754393238594 0.7704504504504505 0.2313852813852814 0.7078333333333333 0.42469999999999997 0.6273087071240104 0.5633886255924171 0.5524027459954232 0.6631868131868133 0.49868055555555546 0.7480208333333335 
0.07906043210907686 0.6904504504504505 0.20735930735930738 0.6281666666666668 0.37689999999999996 0.5587071240105541 0.5017772511848342 0.4948512585812357 0.5940934065934067 0.4392361111111111 0.6588541666666665 
0.11513953993264457 0.6055855855855855 0.18187229437229432 0.5378333333333334 0.32270000000000004 0.47717678100263844 0.4285545023696683 0.419908466819222 0.5041208791208791 0.3772222222222222 0.5658333333333334 
0.16768329368110066 0.5081081081081081 0.15259740259740262 0.4493333333333333 0.26959999999999995 0.40382585751978894 0.3626777251184834 0.36659038901601826 0.44010989010989016 0.32625000000000004 0.489375 
0.244205309454865 0.3911711711711712 0.11747835497835496 0.35466666666666663 0.21280000000000004 0.3127968337730871 0.28092417061611374 0.294050343249428 0.353021978021978 0.2646527777777778 0.39697916666666677 
0.35564803062231287 0.25711711711711716 0.07721861471861473 0.24466666666666667 0.14679999999999999 0.237467018469657 0.2132701421800948 0.22013729977116708 0.2642857142857143 0.20965277777777777 0.3144791666666666 
0.5179474679231202 0.1254054054054054 0.037662337662337654 0.1401666666666667 0.08410000000000002 0.14749340369393144 0.1324644549763033 0.1480549199084668 0.17774725274725275 0.1451388888888889 0.21770833333333334 
0.7543120063354607 0.025405405405405406 0.007629870129870129 0.05316666666666666 0.03190000000000001 0.0712401055408971 0.06398104265402844 0.07974828375286044 0.09574175824175823 0.08840277777777777 0.1326041666666667 
1.0985411419875573 0.0014414414414414415 0.00043290043290043295 0.007666666666666666 0.004600000000000002 0.016358839050131926 0.014691943127962084 0.028718535469107555 0.03447802197802198 0.03472222222222222 0.05208333333333334 
1.5998587196060574 0.0 0.0 0.0001666666666666667 0.0001 0.000395778364116095 0.0003554502369668247 0.004004576659038902 0.004807692307692308 0.006666666666666668 0.01 
2.329951810515367 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0002777777777777778 0.0004166666666666667 
3.393221771895323 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
4.941713361323828 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
7.196856730011514 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
10.481131341546853 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
15.264179671752302 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
22.22996482526191 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
32.3745754281764 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
47.1486636345739 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
68.66488450042998 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
100.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> Data/dataExp4.dat <==
lam sm0.3 sn0.3 sm0.6 sn0.6 sm0.9 sn0.9 sm1.2 sn1.2 sm1.5 sn1.5 
1e-06 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
1.4563484775012444e-06 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
2.1209508879201924e-06 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
3.0888435964774785e-06 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
4.498432668969444e-06 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
6.5512855685955095e-06 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
9.540954763499944e-06 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
1.3894954943731361e-05 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
2.0235896477251556e-05 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
2.94705170255181e-05 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
4.291934260128778e-05 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 1.0 1.5 
6.250551925273976e-05 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 0.9999537037037036 1.4999305555555555 
9.102981779915228e-05 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 1.0 1.1996336996337 0.9998148148148147 1.499722222222222 
0.00013257113655901082 1.0 0.2997835497835499 0.9999259259259259 0.5999555555555555 1.0 0.9003164556962026 0.9999491094147583 1.1995726495726502 0.9996759259259259 1.4995138888888886 
0.00019306977288832496 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 0.9997964376590331 1.1993894993894998 0.9992592592592593 1.4988888888888887 
0.0002811768697974228 1.0 0.2997835497835499 1.0 0.6 1.0 0.9003164556962026 0.9990330788804072 1.1984737484737489 0.9991203703703704 1.4986805555555553 
0.0004094915062380423 1.0 0.2997835497835499 0.9998518518518519 0.5999111111111112 1.0 0.9003164556962026 0.999796437659033 1.1993894993894998 0.9991203703703703 1.4986805555555556 
0.0005963623316594642 0.9996389891696751 0.2996753246753247 0.9998518518518519 0.599911111111111 0.9999414176918571 0.9002637130801688 0.9989821882951655 1.1984126984126988 0.9953703703703703 1.4930555555555556 
0.000868511373751352 0.9991576413959086 0.29953102453102454 0.9983703703703702 0.5990222222222222 0.9998242530755711 0.9001582278481013 0.9995419847328245 1.199084249084249 0.9953240740740739 1.492986111111111 
0.0012648552168552957 0.9962695547533092 0.2986652236652237 0.9982962962962961 0.5989777777777777 0.9996485061511424 0.9 0.9969465648854965 1.1959706959706962 0.9921296296296295 1.4881944444444442 
0.0018420699693267144 0.9925391095066184 0.29754689754689756 0.9945925925925925 0.5967555555555555 0.9995313415348565 0.8998945147679325 0.9908396946564888 1.1886446886446886 0.9857407407407408 1.478611111111111 
0.0026826957952797246 0.9882069795427194 0.2962481962481964 0.985777777777778 0.5914666666666667 0.9950790861159928 0.8958860759493671 0.9941984732824428 1.1926739926739927 0.9711574074074074 1.4567361111111112 
0.003906939937054613 0.9788206979542717 0.29343434343434344 0.9797037037037039 0.5878222222222221 0.9878148799062683 0.8893459915611814 0.9748600508905854 1.1694749694749695 0.9398148148148149 1.409722222222222 
0.005689866029018293 0.9717208182912151 0.29130591630591623 0.966 0.5796 0.9554774458113651 0.8602320675105486 0.9417302798982191 1.1297313797313797 0.9012962962962965 1.3519444444444442 
0.008286427728546842 0.9528279181708782 0.28564213564213564 0.946740740740741 0.5680444444444444 0.9287053309900409 0.8361286919831223 0.8848854961832063 1.0615384615384615 0.8525925925925922 1.278888888888889 
0.012067926406393288 0.9385078219013234 0.2813492063492064 0.9264444444444444 0.5558666666666666 0.8970123022847101 0.8075949367088611 0.8336895674300255 1.0001221001221003 0.7883796296296297 1.1825694444444441 
0.017575106248547894 0.9109506618531886 0.27308802308802316 0.8775555555555555 0.5265333333333334 0.8540714704159343 0.768934599156118 0.8363358778625956 1.003296703296703 0.7872222222222222 1.1808333333333334 
0.025595479226995333 0.8787003610108304 0.2634199134199134 0.835111111111111 0.5010666666666667 0.780257762155829 0.7024789029535864 0.7623409669211195 0.9145299145299146 0.686712962962963 1.0300694444444445 
0.03727593720314938 0.8258724428399521 0.24758297258297252 0.7837037037037038 0.47022222222222226 0.714821323960164 0.6435654008438818 0.6570992366412213 0.7882783882783884 0.6432407407407408 0.9648611111111111 
0.054286754393238594 0.7634175691937426 0.22886002886002885 0.7091851851851853 0.42551111111111106 0.6411247803163443 0.5772151898734176 0.5866157760814249 0.7037240537240538 0.5071296296296298 0.7606944444444445 
0.07906043210907686 0.6933814681107097 0.20786435786435783 0.6400740740740739 0.3840444444444445 0.5697715289982427 0.5129746835443036 0.5013231552162849 0.6014041514041514 0.46083333333333326 0.69125 
0.11513953993264457 0.6075812274368232 0.18214285714285713 0.5485925925925926 0.3291555555555556 0.48195664909197417 0.43391350210970475 0.4348091603053435 0.5216117216117216 0.3804166666666667 0.570625 
0.16768329368110066 0.5128760529482552 0.15375180375180378 0.45429629629629625 0.27257777777777775 0.40216754540128885 0.36207805907173 0.3619847328244275 0.4342490842490844 0.32509259259259266 0.48763888888888896 
0.244205309454865 0.39061371841155246 0.11709956709956706 0.34888888888888897 0.20933333333333334 0.3204452255418863 0.28850210970464135 0.29109414758269725 0.34920634920634924 0.2694444444444445 0.4041666666666667 
0.35564803062231287 0.25691937424789413 0.077020202020202 0.24370370370370367 0.14622222222222223 0.23386057410661973 0.2105485232067511 0.21984732824427486 0.26373626373626374 0.2053240740740741 0.30798611111111107 
0.5179474679231202 0.12539109506618534 0.03759018759018759 0.14296296296296296 0.08577777777777777 0.1487990626830697 0.13396624472573837 0.15002544529262085 0.17997557997558006 0.14532407407407405 0.2179861111111111 
0.7543120063354607 0.02683513838748496 0.008044733044733045 0.06066666666666665 0.0364 0.07527826596367898 0.06777426160337553 0.08320610687022903 0.09981684981684984 0.08606481481481482 0.12909722222222222 
1.0985411419875573 0.0012033694344163659 0.00036075036075036075 0.007037037037037035 0.004222222222222222 0.01698886936145284 0.015295358649789035 0.029465648854961835 0.03534798534798535 0.037314814814814815 0.055972222222222215 
1.5998587196060574 0.0 0.0 0.0 0.0 0.0010544815465729348 0.000949367088607595 0.003104325699745547 0.0037240537240537234 0.0056944444444444456 0.008541666666666668 
2.329951810515367 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 9.25925925925926e-05 0.0001388888888888889 
3.393221771895323 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
4.941713361323828 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
7.196856730011514 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
10.481131341546853 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
15.264179671752302 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
22.22996482526191 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
32.3745754281764 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
47.1486636345739 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
68.66488450042998 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
100.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> Data/dataTheory2.dat <==
lam train0.3 gap0.3 train0.6 gap0.6 train0.9 gap0.9 train1.2 gap1.2 train1.5 gap1.5 
0.000868511373751352 0.03587968177142834 0.0708471717298258 0.02134856477719274 0.11835589102076728 0.008613477125740482 0.25034099960046746 0.003093110661645016 0.25886002233224026 0.00186989422175083 0.2078485647662119 
0.0012648552168552957 0.03613461888801158 0.07075426541102456 0.021684998693560466 0.11748386567161373 0.009149970445213757 0.24038946693670601 0.00360272231249134 0.25346777649797575 0.002257805409001158 0.20775297547379246 
0.0018420699693267144 0.03650440382384871 0.0705999784436604 0.022169608868049757 0.11603756798812492 0.009899904579091102 0.2254341359281547 0.004318158296672912 0.2442398458296188 0.002807083570718878 0.20448896818486637 
0.0026826957952797246 0.037039820812846805 0.07031897045780917 0.02286452783727635 0.11408243299522756 0.010941013717329823 0.2106750071860744 0.0053115571042421485 0.23208783299734354 0.003580719314487243 0.20278408009126597 
0.003906939937054613 0.037793682119506206 0.0700276674171249 0.023847249367561205 0.11197582227501257 0.0123528006404692 0.19618535654686933 0.006672584364752642 0.21719895304061035 0.0046628387673803146 0.198142258410437 
0.005689866029018293 0.03890765331711238 0.06960100154064429 0.02525554098073177 0.10850952888442073 0.014251123312750184 0.17515109367484355 0.008508381594285658 0.2004111376988784 0.006161914822053762 0.1889163252390206 
0.008286427728546842 0.04051638538536753 0.06903614427859706 0.0271922765295915 0.1039752552653646 0.016720743364143028 0.15433720645614554 0.010942008709986793 0.18295712071801015 0.00821343251429148 0.1807695736871909 
0.012067926406393288 0.04278147416403412 0.06837544311243522 0.029913953934355128 0.09992910359582395 0.01997742506814368 0.14196823856197371 0.014110675793408384 0.1647293617555537 0.010972867183618305 0.1718926174755849 
0.017575106248547894 0.04595731986588675 0.06739642037253256 0.033576918622338234 0.09513080026760025 0.02411938209986271 0.12696832050103643 0.018168660655118223 0.14754015491049105 0.014619093700246222 0.15623782395438346 
0.025595479226995333 0.05038116631253639 0.06673583224900052 0.03846416350130873 0.09064040954185772 0.029363964401276612 0.1151791659287754 0.023293678373709284 0.1329902828948959 0.019337848474737743 0.1429619531178065 
0.03727593720314938 0.056404211241618755 0.06629687439687744 0.04485923818157797 0.0872617232243741 0.035944399360271016 0.1064504533286762 0.02969515099230522 0.12047088643454766 0.0253350552520685 0.13080823369132008 
0.054286754393238594 0.0644174940763825 0.06681520460634695 0.053040625584877085 0.08504385091783138 0.04413066786303791 0.10002996072831588 0.03761592722509255 0.1113625173446297 0.03283837124831596 0.12004983002446655 
0.07906043210907686 0.0747768440363485 0.06948261730716877 0.06327474470379155 0.08504614770338503 0.05417376406651474 0.09629321748317772 0.04731550770550613 0.10502529912644505 0.04209673566601871 0.1120736854965478 
0.11513953993264457 0.08757986296177414 0.07546744498236582 0.07569341373386862 0.08737498422773567 0.06628109855040312 0.09534407871438251 0.05902984949881538 0.10170096229595572 0.05335326209959637 0.10687065715489329 
0.16768329368110066 0.10247047217475003 0.08443840263690107 0.09015409775876901 0.09249606760114426 0.08048223356928103 0.09694325193125797 0.07287278726236168 0.10122297801133655 0.06677267003226468 0.10463770766125029 
0.244205309454865 0.11821023344517995 0.09915322206809041 0.10605565163366287 0.09981678874481233 0.09644510411604004 0.10218953318974794 0.0886880350538263 0.10369581225192914 0.0823096409401996 0.1053744654375664 
0.35564803062231287 0.13272814113841225 0.11459291949399567 0.12209494504546216 0.11134237523407323 0.1132427596410141 0.10955088372603176 0.10580607240648827 0.10928596736655653 0.09948405652320201 0.10910704151574153 
0.5179474679231202 0.14324303192896876 0.13303936067234284 0.13599897704598168 0.12434466038320317 0.12906351830028476 0.12026731829771564 0.12275240095022817 0.11801407293378598 0.11708196588480617 0.11608452250129708 
0.7543120063354607 0.14789658972254616 0.1450883789335912 0.145091796624003 0.13895321519018156 0.1412455065992864 0.1331486568831695 0.13706667295517702 0.12932804046657187 0.13289104499331864 0.12619831189552658 
1.0985411419875573 0.1485602766407087 0.14848604952450045 0.148297935411695 0.14694658890909754 0.14738101272986084 0.14439287127036443 0.1458532642361763 0.14101269197891828 0.14387615113348867 0.13791114884427524 
1.5998587196060574 0.14856726741878953 0.14867730735004098 0.1485659427776429 0.14841322177942423 0.14854403261938237 0.14827032082907457 0.14843258370447937 0.14781595317651783 0.14814866225513407 0.14668366855433845 
2.329951810515367 0.14856726783885413 0.14867730735004098 0.1485672678249626 0.14867730735004098 0.14856725842722981 0.14867730735004098 0.1485731890915706 0.1485680020910633 0.1485710721481836 0.1485710378055068 
3.393221771895323 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885385 0.14867730735004098 0.14857344275209647 0.1485680020910633 0.14857344269839495 0.1485680020910633 
4.941713361323828 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
7.196856730011514 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
10.481131341546853 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
15.264179671752302 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
22.22996482526191 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
32.3745754281764 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
47.1486636345739 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
68.66488450042998 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 
100.0 0.14856726783885416 0.14867730735004098 0.14856726783885416 0.14867730735004098 0.14856726783885418 0.14867730735004098 0.14857344275263576 0.1485680020910633 0.1485734427526358 0.1485680020910633 


==> Data/dataTheory3.dat <==
lam sm0.3 sn0.3 sm0.6 sn0.6 sm0.9 sn0.9 sm1.2 sn1.2 sm1.5 sn1.5 
1e-06 0.9999947188668872 0.29999841566006613 0.9999914699087911 0.5999948819452746 0.9999798827425057 0.8999818944682552 0.999912981249566 1.199895577499479 0.9997971036825621 1.4996956555238432 
1.4563484775012444e-06 0.9999923088298319 0.29999769264894954 0.9999875772146549 0.599992546328793 0.99997070226268 0.899973632036412 0.9998732702580052 1.1998479243096063 0.9997045355796441 1.4995568033694662 
2.1209508879201924e-06 0.9999887989760359 0.29999663969281076 0.9999819080954774 0.5999891448572864 0.9999573322848705 0.8999615990563835 0.9998154264987014 1.1997785117984416 0.9995697033151469 1.4993545549727205 
3.0888435964774785e-06 0.9999836874058053 0.2999951062217416 0.9999736518823957 0.5999841911294375 0.9999377816661674 0.8999440034995507 0.999731218895775 1.19967746267493 0.9993745252169017 1.4990617878253527 
4.498432668969444e-06 0.9999762431782859 0.29999287295348576 0.9999616279590495 0.5999769767754297 0.9999093884243526 0.8999184495819174 0.9996085598337422 1.1995302718004905 0.9990967995218194 1.4986451992827292 
6.5512855685955095e-06 0.9999654017888835 0.29998962053666506 0.9999441169366063 0.5999664701619638 0.9998680376241278 0.899881233861715 0.9994299833747659 1.199315980049719 0.9986847600584885 1.4980271400877327 
9.540954763499944e-06 0.9999496129479688 0.29998488388439065 0.9999186147857797 0.5999511688714678 0.9997992908355144 0.899819361751963 0.999168447127462 1.1990021365529544 0.9980695949131806 1.4971043923697709 
1.3894954943731361e-05 0.9999266188936509 0.29997798566809525 0.9998814826788851 0.599928889607331 0.9997077222757624 0.8997369500481862 0.9987892283647384 1.198547074037686 0.9972138224789009 1.4958207337183513 
2.0235896477251556e-05 0.9998931315379924 0.2999679394613977 0.9998273974805173 0.5998964384883103 0.9995744063721828 0.8996169657349645 0.9982528131254558 1.1979033757505468 0.9959640018388896 1.4939460027583342 
2.94705170255181e-05 0.9998443622796107 0.2999533086838832 0.9997486305856403 0.5998491783513842 0.9993809808246561 0.8994428827421905 0.9974449441308364 1.1969339329570037 0.9941458724295064 1.4912188086442595 
4.291934260128778e-05 0.999773337247652 0.2999320011742956 0.9996339185425994 0.5997803511255596 0.9990974879640324 0.8991877391676292 0.996284056808918 1.1955408681707016 0.9914443886116497 1.4871665829174745 
6.250551925273976e-05 0.9996699073217197 0.2999009721965159 0.9994668578469277 0.5996801147081566 0.9986878850411023 0.8988190965369921 0.9946300073394965 1.1935560088073958 0.9877932796972672 1.4816899195459008 
9.102981779915228e-05 0.9995197299083635 0.299855918972509 0.9992237653391527 0.5995342592034916 0.9981702266256298 0.8983532039630668 0.992310070926973 1.1907720851123675 0.9823946591006707 1.473591988651006 
0.00013257113655901082 0.999300587416327 0.29979017622489806 0.9988714272993802 0.5993228563796281 0.9973287063890409 0.8975958357501368 0.9889484103359816 1.1867380924031778 0.9748873091051666 1.46233096365775 
0.00019306977288832496 0.9989814119833409 0.29969442359500226 0.998356256021522 0.5990137536129132 0.9961110597799092 0.8964999538019183 0.984214628161902 1.1810575537942822 0.964790232310043 1.4471853484650645 
0.0002811768697974228 0.9985148896084977 0.2995544668825493 0.9976071968198731 0.5985643180919238 0.9944416875172504 0.8949975187655254 0.9773970955021026 1.172876514602523 0.9505649939698937 1.4258474909548404 
0.0004094915062380423 0.9978397854222167 0.299351935626665 0.9965232080735205 0.5979139248441122 0.9910811243436526 0.8919730119092873 0.9684455354923569 1.1621346425908283 0.9320065278049141 1.3980097917073713 
0.0005963623316594642 0.996851124803765 0.2990553374411295 0.9949473804992681 0.5969684282995609 0.9881720231204705 0.8893548208084234 0.9567443415688537 1.1480932098826244 0.9083644870640795 1.3625467305961192 
0.000868511373751352 0.9954151738567167 0.298624552157015 0.9926574411964266 0.5955944647178559 0.9831270878787903 0.8848143790909113 0.9406506729088403 1.1287808074906083 0.880399371887648 1.3205990578314721 
0.0012648552168552957 0.9933333805884351 0.29800001417653055 0.9893265064389899 0.5935959038633939 0.9758917538499866 0.8783025784649879 0.921736340673191 1.1060836088078292 0.8488183212127545 1.2732274818191316 
0.0018420699693267144 0.9902956278667796 0.2970886883600339 0.9845310535326579 0.5907186321195947 0.9648597123445259 0.8683737411100734 0.8986159958322442 1.078339194998693 0.8126259653374037 1.2189389480061057 
0.0026826957952797246 0.9858743665336835 0.29576230996010505 0.9776263022729077 0.5865757813637446 0.9509294874829283 0.8558365387346355 0.871865498792201 1.046238598550641 0.7774484360083056 1.1661726540124584 
0.003906939937054613 0.9801637652839745 0.29404912958519236 0.9687174559569268 0.581230473574156 0.9339370588348057 0.8405433529513252 0.8419931887937623 1.0103918265525147 0.7415087325883446 1.1122630988825168 
0.005689866029018293 0.971154277315158 0.2913462831945474 0.9546354105493255 0.5727812463295953 0.907230389048788 0.8165073501439093 0.8096113645760373 0.9715336374912448 0.7039664081150918 1.0559496121726377 
0.008286427728546842 0.9576491822971487 0.2872947546891446 0.9331986267144526 0.5599191760286716 0.8716666321117157 0.7844999689005442 0.7752424026470868 0.9302908831765041 0.6711817005420723 1.0067725508131085 
0.012067926406393288 0.9386310974802796 0.28158932924408386 0.9087749435174973 0.5452649661104984 0.841358597309438 0.7572227375784942 0.7372978610108514 0.8847574332130216 0.6410756896352101 0.9616135344528152 
0.017575106248547894 0.9096645590167989 0.27289936770503964 0.8731098985554333 0.52386593913326 0.7957587708836062 0.7161828937952457 0.695467164925211 0.8345605979102532 0.6022631682483173 0.9033947523724759 
0.025595479226995333 0.8749942475830649 0.26249827427491945 0.8282019029390055 0.4969211417634033 0.7448487666371797 0.6703638899734617 0.6506456560602641 0.780774787272317 0.5650348329027792 0.8475522493541688 
0.03727593720314938 0.8239870022284015 0.24719610066852044 0.7737693859718119 0.4642616315830871 0.6895966069058221 0.6206369462152399 0.5992251352772483 0.7190701623326979 0.5250601813551896 0.7875902720327844 
0.054286754393238594 0.7643101533263592 0.22929304599790776 0.705934138823198 0.42356048329391877 0.6250479950730611 0.5625431955657549 0.5454289663372176 0.6545147596046611 0.47966002183386947 0.7194900327508043 
0.07906043210907686 0.6877592302349165 0.20632776907047493 0.6290422168292056 0.3774253300975233 0.5511255185846015 0.4960129667261413 0.4859979639249093 0.5831975567098912 0.4311833817975246 0.6467750726962869 
0.11513953993264457 0.601944000350872 0.1805832001052616 0.545036913246208 0.3270221479477248 0.4840258734715927 0.43562328612443346 0.4245102903182186 0.5094123483818622 0.37888310257213625 0.5683246538582044 
0.16768329368110066 0.5117997317752004 0.15353991953256013 0.44796966696877927 0.26878180018126757 0.40372125044574875 0.36334912540117387 0.35983823412414706 0.4318058809489765 0.3256002906562503 0.48840043598437544 
0.244205309454865 0.3836136303664072 0.11508408910992216 0.3550365450553633 0.21302192703321798 0.3143853397362882 0.28294680576265935 0.2893144180354338 0.34717730164252053 0.2647338474693526 0.39710077120402887 
0.35564803062231287 0.2584303908670347 0.0775291172601104 0.24507318124916241 0.14704390874949744 0.2350042247537457 0.21150380227837112 0.21822830893788522 0.26187397072546226 0.2061589130032539 0.3092383695048808 
0.5179474679231202 0.11949301929711884 0.03584790578913565 0.14488343166845982 0.0869300590010759 0.150457921666835 0.1354121295001515 0.1471417200605677 0.17657006407268122 0.14562715235605503 0.21844072853408253 
0.7543120063354607 0.02661594681123286 0.007984784043369858 0.054900599318605886 0.03294035959116353 0.07221490263723973 0.06499341237351576 0.08088564475040147 0.09706277370048176 0.08640132333900011 0.12960198500850018 
1.0985411419875573 0.0006147999909444091 0.0001844399972833227 0.007958922361283094 0.004775353416769856 0.01797282616767612 0.01617554355090851 0.02822778635601711 0.03387334362722053 0.035948365005812916 0.05392254750871937 
1.5998587196060574 9.103799342158325e-08 2.7311398026474974e-08 8.41240202414939e-05 5.047441214489634e-05 0.0008603504908789861 0.0007743154417910875 0.0026709058756515525 0.0032050870507818628 0.005778255122646375 0.008667382683969563 
2.329951810515367 8.326672684688674e-17 2.498001805406602e-17 1.8798526901786516e-09 1.127911614107191e-09 6.002924191894632e-07 5.402631772705169e-07 9.841135338140017e-06 1.180936240576802e-05 6.395537512415839e-05 9.593306268623758e-05 
3.393221771895323 0.0 0.0 0.0 0.0 6.519784712111232e-14 5.867806240900108e-14 4.3894055057336345e-11 5.2672866068803614e-11 2.903720791591624e-09 4.355581187387436e-09 
4.941713361323828 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
7.196856730011514 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
10.481131341546853 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
15.264179671752302 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
22.22996482526191 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
32.3745754281764 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
47.1486636345739 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
68.66488450042998 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
100.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> Data/dataTheory4.dat <==
gamma sm0.3 sn0.3 sm0.6 sn0.6 sm0.9 sn0.9 sm1.2 sn1.2 sm1.5 sn1.5 
1e-06 0.9996396396396396 0.3002164502164502 0.9995555555555555 0.5997333333333333 0.9999120492524186 0.9001583531274742 0.9996186117467581 1.200091575091575 0.9995833333333334 1.4993750000000001 
1.4563484775012444e-06 0.9992792792792793 0.3001082251082251 0.9996666666666666 0.5998 0.9996481970096746 0.8999208234362629 0.9997711670480549 1.2002747252747252 0.9996527777777777 1.4994791666666667 
2.1209508879201924e-06 0.9996396396396396 0.3002164502164502 0.9997777777777778 0.5998666666666667 0.9994722955145119 0.8997624703087886 0.9996186117467581 1.200091575091575 0.9997916666666666 1.4996874999999998 
3.0888435964774785e-06 0.9996396396396396 0.3002164502164502 0.9996666666666666 0.5998 0.9997361477572558 0.8999999999999999 0.9993135011441647 1.1997252747252747 0.9996527777777777 1.4994791666666667 
4.498432668969444e-06 0.9990990990990991 0.3000541125541126 0.9997777777777778 0.5998666666666667 0.9997361477572558 0.8999999999999999 0.9997711670480549 1.2002747252747252 0.9995138888888888 1.4992708333333333 
6.5512855685955095e-06 0.9990990990990991 0.3000541125541126 1.0 0.6 0.9998240985048373 0.9000791765637371 0.9998474446987032 1.2003663003663003 0.9998611111111111 1.4997916666666666 
9.540954763499944e-06 0.9990990990990991 0.3000541125541126 0.9995555555555555 0.5997333333333333 0.9997361477572558 0.8999999999999999 0.9998474446987032 1.2003663003663003 0.9998611111111111 1.4997916666666666 
1.3894954943731361e-05 0.9989189189189189 0.30000000000000004 0.9997777777777778 0.5998666666666667 0.9997361477572558 0.8999999999999999 0.9997711670480549 1.2002747252747252 0.9997222222222223 1.4995833333333333 
2.0235896477251556e-05 0.9990990990990991 0.3000541125541126 0.9995555555555555 0.5997333333333333 0.9999120492524186 0.9001583531274742 0.9996948893974066 1.2001831501831501 0.9997222222222223 1.4995833333333333 
2.94705170255181e-05 0.9983783783783783 0.2998376623376623 0.9997777777777778 0.5998666666666667 0.9996481970096746 0.8999208234362629 0.9998474446987032 1.2003663003663003 0.9997222222222223 1.4995833333333333 
4.291934260128778e-05 0.9983783783783783 0.2998376623376623 0.9994444444444444 0.5996666666666667 0.9996481970096746 0.8999208234362629 0.9996186117467581 1.200091575091575 0.9984722222222222 1.4977083333333332 
6.250551925273976e-05 0.9996396396396396 0.3002164502164502 0.9995555555555555 0.5997333333333333 0.9991204925241866 0.8994457640538401 0.9995423340961098 1.2 0.9938194444444445 1.4907291666666667 
9.102981779915228e-05 0.9983783783783783 0.2998376623376623 0.9994444444444444 0.5996666666666667 0.9991204925241866 0.8994457640538401 0.9983981693363845 1.1986263736263736 0.9913888888888889 1.4870833333333333 
0.00013257113655901082 0.9980180180180179 0.29972943722943723 0.9984444444444446 0.5990666666666667 0.9979771328056289 0.8984164687252574 0.9957284515636918 1.1954212454212454 0.9863888888888889 1.4795833333333333 
0.00019306977288832496 0.9987387387387389 0.29994588744588746 0.9979999999999999 0.5988 0.9981530343007916 0.8985748218527316 0.9906178489702516 1.1892857142857143 0.9789583333333333 1.4684374999999998 
0.0002811768697974228 0.9978378378378379 0.29967532467532465 0.9979999999999999 0.5988 0.9970976253298153 0.8976247030878859 0.98558352402746 1.1832417582417583 0.9573611111111112 1.4360416666666667 
0.0004094915062380423 0.9962162162162163 0.2991883116883117 0.9966666666666667 0.598 0.9957783641160949 0.8964370546318289 0.9776506483600306 1.1737179487179488 0.9486111111111111 1.4229166666666666 
0.0005963623316594642 0.996936936936937 0.2994047619047619 0.9945555555555555 0.5967333333333333 0.9939313984168865 0.8947743467933491 0.9691075514874142 1.1634615384615385 0.9264583333333333 1.3896875 
0.000868511373751352 0.9944144144144145 0.29864718614718616 0.9914444444444445 0.5948666666666667 0.9868073878627969 0.8883610451306413 0.9533180778032038 1.1445054945054947 0.9004861111111111 1.3507291666666668 
0.0012648552168552957 0.9931531531531531 0.29826839826839824 0.9883333333333333 0.593 0.9789797713280564 0.8813143309580365 0.9312738367658275 1.118040293040293 0.8657638888888889 1.2986458333333333 
0.0018420699693267144 0.9888288288288288 0.296969696969697 0.9835555555555555 0.5901333333333333 0.9692172383465258 0.8725257323832145 0.9128146453089244 1.0958791208791208 0.8292361111111112 1.2438541666666667 
0.0026826957952797246 0.9854054054054054 0.29594155844155845 0.9772222222222223 0.5863333333333334 0.9539138082673704 0.8587490102929534 0.8908466819221968 1.0695054945054945 0.8016666666666666 1.2025000000000001 
0.003906939937054613 0.9789189189189189 0.2939935064935065 0.9678888888888889 0.5807333333333333 0.9357080035180299 0.8423594615993666 0.8474446987032799 1.0173992673992673 0.7561805555555555 1.1342708333333333 
0.005689866029018293 0.967027027027027 0.2904220779220779 0.9544444444444444 0.5726666666666667 0.9079155672823219 0.8173396674584323 0.809534706331045 0.9718864468864469 0.7105555555555555 1.0658333333333334 
0.008286427728546842 0.9556756756756757 0.28701298701298705 0.9352222222222222 0.5611333333333334 0.873702726473175 0.7865399841646873 0.7818459191456903 0.9386446886446888 0.6707638888888888 1.0061458333333333 
0.012067926406393288 0.9392792792792793 0.2820887445887446 0.9015555555555554 0.5409333333333333 0.8399296394019349 0.7561361836896279 0.7347063310450038 0.882051282051282 0.6420833333333333 0.963125 
0.017575106248547894 0.9178378378378379 0.27564935064935064 0.8762222222222222 0.5257333333333334 0.7949868073878629 0.7156769596199525 0.6954996186117468 0.834981684981685 0.6035416666666666 0.9053125 
0.025595479226995333 0.8688288288288287 0.2609307359307359 0.8213333333333334 0.4928 0.7445910290237466 0.6703087885985748 0.6489702517162472 0.7791208791208791 0.5725694444444444 0.8588541666666666 
0.03727593720314938 0.8151351351351352 0.24480519480519483 0.7718888888888888 0.46313333333333334 0.6846086191732629 0.6163103721298495 0.5956521739130435 0.7151098901098901 0.5252777777777777 0.7879166666666666 
0.054286754393238594 0.7558558558558559 0.2270021645021645 0.7083333333333334 0.425 0.6271767810026385 0.5646080760095011 0.5496567505720824 0.6598901098901099 0.48097222222222225 0.7214583333333333 
0.07906043210907686 0.6864864864864865 0.20616883116883117 0.6321111111111111 0.37926666666666664 0.5561125769569042 0.5006334125098971 0.4829138062547674 0.5797619047619048 0.42604166666666665 0.6390625 
0.11513953993264457 0.6133333333333334 0.1841991341991342 0.5463333333333333 0.32780000000000004 0.4751099384344767 0.4277117973079968 0.4252479023646072 0.5105311355311356 0.37937499999999996 0.5690625 
0.16768329368110066 0.5086486486486487 0.15275974025974026 0.4506666666666666 0.2704 0.40272647317502197 0.36254948535233567 0.36056445461479786 0.4328754578754579 0.32437499999999997 0.48656249999999995 
0.244205309454865 0.39279279279279283 0.11796536796536797 0.35044444444444445 0.21026666666666669 0.30976253298153034 0.2788598574821853 0.28939740655987795 0.3474358974358974 0.26902777777777775 0.40354166666666663 
0.35564803062231287 0.24018018018018017 0.07213203463203463 0.2505555555555556 0.15033333333333335 0.23227792436235709 0.20910530482977038 0.21746758199847444 0.2610805860805861 0.20902777777777776 0.31354166666666666 
0.5179474679231202 0.1236036036036036 0.037121212121212124 0.1398888888888889 0.08393333333333333 0.14335971855760773 0.1290577988915281 0.1494279176201373 0.1793956043956044 0.14673611111111112 0.22010416666666668 
0.7543120063354607 0.029009009009009008 0.008712121212121211 0.05744444444444445 0.034466666666666666 0.07510993843447669 0.06761678543151227 0.08253241800152555 0.09908424908424909 0.08965277777777778 0.13447916666666665 
1.0985411419875573 0.0005405405405405405 0.00016233766233766234 0.008666666666666666 0.0052 0.01978891820580475 0.017814726840855107 0.02791762013729977 0.033516483516483515 0.03263888888888889 0.04895833333333333 
1.5998587196060574 0.0 0.0 0.0002222222222222222 0.00013333333333333334 0.0008795074758135443 0.000791765637371338 0.002593440122044241 0.0031135531135531133 0.005833333333333333 0.008749999999999999 
2.329951810515367 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
3.393221771895323 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
4.941713361323828 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
7.196856730011514 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
10.481131341546853 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
15.264179671752302 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
22.22996482526191 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
32.3745754281764 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
47.1486636345739 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
68.66488450042998 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
100.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> Data/datatheory1.dat <==
gamma train0 gap0 train1e-1 gap1e-1 train1e-2 gap1e-2 train1e-3 gap1e-3 train1e-4 gap1e-4 train1e-5 gap1e-5 
0.4 0.030701296488917944 0.082703186767315 0.053894182027169495 0.0706110089281271 0.03413313231292317 0.07770528738532208 0.03106897647310055 0.0821057115334614 0.03073834565774568 0.08269299484013175 0.030705003470400366 0.082703186767315 
0.42244897959183675 0.029591944485859473 0.08593782523146092 0.0530973711379105 0.071510202600438 0.03313844055827716 0.07986719370445282 0.029974332254580426 0.08507064867906991 0.029630512191151363 0.08571401654679749 0.029595806975827168 0.08591319968680147 
0.4448979591836735 0.02846372220897516 0.08929388028501568 0.05230968933668392 0.07236686914292301 0.032154655555694016 0.08209743700546862 0.02886288788424663 0.0883323728851422 0.028504004599866958 0.08911393131217318 0.0284677566142533 0.08929388028501568 
0.46734693877551026 0.027375035942394408 0.09293737557626644 0.05155082267249393 0.0732377174898543 0.031183168276724387 0.08450020559636222 0.027791937196699 0.09158043816926437 0.027417159859588067 0.09270462496623 0.02737925360539223 0.0927374003465803 
0.489795918367347 0.026273777606878584 0.09671188768712191 0.05079633124762577 0.07417151652800556 0.030222082992689532 0.08694182877024398 0.026711069117588478 0.09530517253440793 0.02631803647218915 0.09670056016271322 0.026278206635823056 0.09671188768712191 
0.5122448979591837 0.0251702004933378 0.10105140774043035 0.05006403695204229 0.0748969410871644 0.029278527230656798 0.08946026279507516 0.02563046644920148 0.09930321465431738 0.02521686088935553 0.1008618480179499 0.025174867547420987 0.10105391136918514 
0.5346938775510204 0.02407146187152237 0.10569392337908154 0.04934178903927285 0.07570315629906718 0.028341313857630786 0.0917346297205735 0.024556970951028313 0.10368122984405814 0.024120774676136814 0.10535081816187497 0.024076402872273108 0.10569392337908154 
0.5571428571428572 0.02297165553337409 0.1106960776947803 0.048635444965960464 0.07650305990039982 0.027437254646208803 0.09454416791400572 0.023485708343979637 0.10832880983158465 0.02302397607313059 0.11045742549118638 0.022976899065386913 0.1106960776947803 
0.5795918367346939 0.021876449742098986 0.11628217088471307 0.04793833518818974 0.07731225322754282 0.02653993797577025 0.09693221737168385 0.022422363391996828 0.11326541781849529 0.02193217760058957 0.11592893825537594 0.02188203306902941 0.11628217088471307 
0.6020408163265306 0.02078350405063152 0.12229058891738312 0.0472549586472759 0.07816342237388868 0.025660607686314243 0.09986936041127475 0.021365101253537327 0.11870821998858613 0.020843071452237873 0.12192481488643285 0.020789470231428263 0.12229058891738312 
0.6244897959183674 0.019684784757048858 0.12930538289451682 0.04659916841228835 0.07882435189699297 0.024803102124867693 0.10257037063538482 0.020305824941401728 0.12430300563533328 0.01974868171838638 0.12890411566372428 0.019691196417912418 0.12932489838003094 
0.6469387755102041 0.018606877716308506 0.13698973675369056 0.045951497580806654 0.07960199116167484 0.02395442434807587 0.10476640365233643 0.019274394682093184 0.1308424177176512 0.018675837739724182 0.13606782694722122 0.01861379810657146 0.13698973675369056 
0.6693877551020408 0.017523428362168067 0.14549365326716496 0.045314452083425674 0.08030557473542493 0.023146240103045532 0.10796685312392233 0.01824217673568503 0.13783328711407708 0.017598115347321232 0.14432591648488413 0.01753093547532657 0.14549365326716496 
0.6918367346938776 0.01644667397423506 0.1550218521669134 0.04467329293668497 0.0811332208493366 0.02234774405207289 0.11102493200989147 0.017224129891557367 0.1451663878209286 0.016527977063725358 0.1539302169936543 0.016454839841587552 0.15471656062588882 
0.7142857142857144 0.01537358886498855 0.16576121861871415 0.044090767753207305 0.08178137834809213 0.021578712316371484 0.11320181227313734 0.016218977958466232 0.1536892916065302 0.015462688502064349 0.16447393659377332 0.015382540881971208 0.1657275515916732 
0.7367346938775511 0.014307964579213472 0.17806445041306054 0.04349290921875481 0.08229091606970358 0.02082746786039721 0.11562513612808767 0.0152293634507416 0.1627375503775069 0.014405835726707478 0.17601553401745612 0.014317830127849408 0.17803786407982436 
0.7591836734693878 0.01325085254284799 0.1922064175893781 0.042912802278206666 0.08317040301891891 0.020103876404807687 0.11877538963755517 0.014256791011946258 0.1723606916189054 0.013359337515307568 0.1898902977388107 0.013261790700418946 0.192200671843858 
0.7816326530612245 0.012200088837782999 0.20873650668639807 0.04234822804515435 0.0836986137305099 0.019400548865034214 0.12155967450502446 0.013306057322101748 0.18308515618006715 0.012320643714241252 0.20530190418015815 0.01221227487101409 0.20831527057427263 
0.8040816326530613 0.011163475877581742 0.2288700810202449 0.04179061987584905 0.08443840263690107 0.018730438150432058 0.12373061419321683 0.012379295238588654 0.19419835382276476 0.011298060614088574 0.22349645577781777 0.011177209539977249 0.2280372091356318 
0.8265306122448981 0.010138964910391167 0.251317432400794 0.041240690117584335 0.08514953515310977 0.018079798848740225 0.12630745123055206 0.01147953740584356 0.20526265193787827 0.010291978799819808 0.24485324210890927 0.010154504942217372 0.25080521993216387 
0.8489795918367348 0.009130997719346614 0.27884052014911015 0.0407090779393724 0.0855437960592494 0.017456807600531327 0.12801388011288736 0.010614402699069722 0.2174621615156779 0.009305105425574839 0.26944021987388506 0.00914877009070281 0.2780698453295823 
0.8714285714285714 0.008146668036882975 0.3117090901457129 0.040174044835708494 0.08645495664592728 0.01685707384639191 0.1300440125776316 0.009776143115661603 0.2280372091356318 0.008335924373278267 0.3004742357182392 0.008167091164634935 0.31041855048732236 
0.8938775510204082 0.007189696638470584 0.3508157689584888 0.039694347241189934 0.08690003315299041 0.016282130624595825 0.1318658592917957 0.008999688816484485 0.24244174025841503 0.00741825978032914 0.3314040370482305 0.007209371036507481 0.35085600425124897 
0.916326530612245 0.006271781543637634 0.3968539870604022 0.03919201729174385 0.08724776462537495 0.015734425725595032 0.13473965813049035 0.008260693194901515 0.25605144484826226 0.006536330318046092 0.3682190018870926 0.006299956789299702 0.39386750434231205 
0.9387755102040817 0.005408793639939633 0.45592111055615225 0.03871127007991136 0.0878599594810861 0.015208891328224363 0.13550554081766922 0.0075741668831996395 0.26601277775332943 0.005711712178282944 0.40671582492941327 0.005441097982673124 0.45034068358244 
0.9612244897959185 0.004619184175414413 0.5080664222715081 0.03823944228018525 0.08844426997704992 0.014708899700324426 0.137681282534974 0.006942539842726772 0.2735648757190186 0.004960897457557999 0.4495473766111315 0.00465692456833372 0.5053791805570024 
0.9836734693877551 0.003930641312674473 0.5651989947247946 0.0377755464494972 0.08911393131217318 0.014229185559687524 0.139998078482228 0.006368655590108836 0.2805801978309859 0.004302987896960893 0.46979073578307873 0.0039714853829075514 0.5465676600520808 
1.006122448979592 0.0033627677340798434 0.5805687686758814 0.037296287733664495 0.08931663185177723 0.013773333102336291 0.14153031320683251 0.005852216724156124 0.2846008797392551 0.00374809226233694 0.48633238642306426 0.0034022404629334407 0.5482046518937663 
1.0285714285714287 0.0029188228832845086 0.5681541535961449 0.03686623358797198 0.09040182270991641 0.013339136390637451 0.1415184617513344 0.005391638726026078 0.285678721127332 0.0032961599384034417 0.481257524974104 0.002958389783408859 0.5805687686758814 
1.0510204081632653 0.002580629232126693 0.5410327018466474 0.03644438717023158 0.09079618119497647 0.01292604718145826 0.14335865739349835 0.004983929596018924 0.28588555237545066 0.0029358473610171607 0.46393973667330457 0.0026191641097037016 0.5311673907199791 
1.073469387755102 0.0023220517604916903 0.5006678570795998 0.03601953986773886 0.09110656632700764 0.01253174140523892 0.144563882125108 0.004624337062239031 0.28467021027672834 0.002649670065195858 0.44363950271248326 0.002356608067014297 0.477069166937385 
1.0959183673469388 0.0021203520542797004 0.4599719739237563 0.03554060569841794 0.09099091127632906 0.012155674503696853 0.14612379226822247 0.004307619916245103 0.2829886001264178 0.002420530000958856 0.41503584470400806 0.0021519693387531316 0.46542982318392867 
1.1183673469387756 0.0019591082277005604 0.423662713871642 0.03519720915134624 0.0919685984170259 0.01179859844517616 0.14683792182847952 0.004029164527112872 0.2788623545763467 0.0022343975115396136 0.39426797112812967 0.0019881820701916717 0.4218381887087155 
1.1408163265306124 0.001827320995961358 0.395992204090681 0.03480106392092067 0.09253983668087813 0.011457565500621159 0.14622203038298587 0.0037841299528355923 0.2724245343913268 0.0020807023671208717 0.374425381229134 0.0018539865505004447 0.40115318971795155 
1.1632653061224492 0.001717472465714271 0.3813721799058522 0.03441167619501862 0.09323002678219004 0.011134551482394332 0.14723203123382972 0.0035674073511456662 0.26528517389095013 0.001951840459264987 0.35297771123792093 0.0017419459776667886 0.3788384407628559 
1.185714285714286 0.0016241094910004407 0.35874871281532955 0.03403106332153083 0.09357430161515734 0.010826334863503597 0.14792119510594023 0.0033749575831700275 0.26281265625731465 0.0018421309245957931 0.33857497812673426 0.0016466734519636405 0.34994216652161647 
1.2081632653061225 0.0015436444333146795 0.3441890652122136 0.03365598602881107 0.09422027109662698 0.010531233282663349 0.14799996176251237 0.003203990810711024 0.25553312186920923 0.0017475498836370656 0.3226307879218199 0.0015646719845522014 0.33353869466445557 
1.2306122448979593 0.0014734024372801112 0.33051690191826494 0.033288518861407074 0.09473264683674237 0.010252734531948608 0.14916796739297425 0.0030508893581665843 0.24982899940847908 0.0016650220365331142 0.31236736014026073 0.0014910458975812243 0.30304065436701344 
1.253061224489796 0.0014113212917348772 0.32311185257136255 0.03293501573992152 0.09501607116807903 0.009985162152463456 0.1493809709407132 0.0029133159279425506 0.24619777856079955 0.0015923241238917064 0.30050277022567895 0.0014302026222200498 0.31284912860718256 
1.2755102040816326 0.00135620456046793 0.30854673079335404 0.03258466210302525 0.09534407871438251 0.00973069599906965 0.1512017760066068 0.002789236377939866 0.24103355822291872 0.0015276357852057744 0.2881961006147835 0.001373984024819603 0.30827118100229967 
1.2979591836734694 0.0013066139700640363 0.2999337527902951 0.03224177652321105 0.09562222539488656 0.009488204343612352 0.15134268330259956 0.0026767596775766666 0.23604282694066706 0.0014697042327043305 0.2803502739037004 0.0013221846688164112 0.2778991399488197 
1.3204081632653062 0.0012614672113893813 0.29899553817466795 0.03190445093429527 0.09640811780886793 0.009256321877951529 0.1509827917034241 0.002574035233258926 0.22924059614566517 0.0014174173567665302 0.276305328459821 0.0012779345692682511 0.28526774791768134 
1.342857142857143 0.0012209489112327968 0.280705366100293 0.03157524018378675 0.09633476290095037 0.009034504495866185 0.15093880352276795 0.0024808539811282254 0.22785319420819858 0.0013699349978785929 0.26880298613724707 0.001236436410383647 0.28278439023360735 
1.3653061224489798 0.0011835927124254758 0.27478271672183496 0.031239680730861585 0.09659813233245093 0.00882226419686874 0.15268186492010646 0.0023950680106685474 0.22419604280107375 0.0013265611433479181 0.2627157637035754 0.00119767632946136 0.26174064342603864 
1.3877551020408165 0.0011492255762183174 0.26906642460017316 0.030931267741893267 0.09764307919861834 0.00862021524874669 0.15149131967697654 0.0023160854378937107 0.222619368707837 0.0012867457049808135 0.25783406886149035 0.0011632024857865597 0.2603011922523504 
1.4102040816326533 0.001117476488840381 0.2643812167758428 0.030624275289576876 0.09760288652313624 0.008425899972923784 0.15305918047850436 0.0022431976428592916 0.21891271472287266 0.0012500456437938125 0.25177959282130297 0.00113116229308376 0.25874583300698417 
1.43265306122449 0.001088001474053993 0.25852954336982115 0.03032287962824297 0.09823227272821713 0.00824017916676088 0.15134268330259956 0.0021756308182963894 0.2150230791256421 0.0012160045154883897 0.24493216609409627 0.001101314092077255 0.26200211075493435 
1.4551020408163264 0.001060593276273727 0.25750424566090896 0.030024815463910677 0.0983895446083352 0.008063058397626804 0.1520723716511483 0.002112849517841065 0.21223750545187758 0.001184489850681185 0.24430407270704957 0.0010734845013816885 0.25248624369171996 
1.4775510204081632 0.0010349333839922022 0.2558004332748207 0.029726769183319304 0.09862932111031515 0.00789251517462183 0.152234425494029 0.0020543661405632487 0.2102533985898761 0.0011550263594923911 0.24202455786760632 0.0010472604164932036 0.2578685625658116 
1.5 0.00101097223197031 0.24860872152601052 0.02944171341874699 0.09944473119751084 0.007728916703686726 0.15242808155430584 0.0019996996096717963 0.20747844688600786 0.001127450539435611 0.2398489734763557 0.001022943317528619 0.24109156145539934 

